Spin transport in nanocontacts and nanowires

In this thesis we study electron transport through magnetic nanocontacts and nanowires with ab initio quantum transport calculations. The aim is to gain a thorough understanding of the interplay between electrical conduction and magnetism in atomic-size conductors and how it is affected by different aspects as e.g. the atomic structure and the chemical composition of the conductor. To this end our ab initio quantum transport program ALACANT which combines the non-equilibrium Green's function formalism (NEGF) with density functional theory (DFT) calculations has been extended to describe spin-polarized systems. We present calculations on nanocontacts made of Ni as a prototypical magnetic material. We find that atomic disorder in the contact region strongly reduces the a priori high spin-polarization of the conductance leading to rather moderate values of the so-called ballistic magnetoresistance (BMR). On the other hand, we show that the adsorption of oxygen in the contact region could strongly enhance the spin-polarization of the conduction electrons and thus BMR by eliminating the spin-unpolarized s-channel. Finally, we show that short atomic Pt chains suspended between the tips of a nanocontact are magnetic in contrast to bulk Pt. However, this emergent nanoscale magnetism barely affects the overall conductance of the nanocontact making it thus difficult to demonstrate by simple conductance measurements. In conclusion, we find that spin-transport through atomic-scale conductors is quite sensitive to the actual atomic structure as well as to the chemical composition of the conductor. This presents both, opportunities and challenges for the realization of future nanoscale spintronics devices.

==> abstract.txt <==
In this thesis we study electron transport through magnetic nanocontacts and nanowires with ab initio quantum transport calculations. The aim is to gain a thorough understanding of the interplay between electrical conduction and magnetism in atomic-size conductors and how it is affected by different aspects as e.g. the atomic structure and the chemical composition of the conductor. To this end our ab initio quantum transport program ALACANT which combines the non-equilibrium Green's function formalism (NEGF) with density functional theory (DFT) calculations has been extended to describe spin-polarized systems. We present calculations on nanocontacts made of Ni as a prototypical magnetic material. We find that atomic disorder in the contact region strongly reduces the a priori high spin-polarization of the conductance leading to rather moderate values of the so-called ballistic magnetoresistance (BMR). On the other hand, we show that the adsorption of oxygen in the contact region could strongly enhance the spin-polarization of the conduction electrons and thus BMR by eliminating the spin-unpolarized s-channel. Finally, we show that short atomic Pt chains suspended between the tips of a nanocontact are magnetic in contrast to bulk Pt. However, this emergent nanoscale magnetism barely affects the overall conductance of the nanocontact making it thus difficult to demonstrate by simple conductance measurements. In conclusion, we find that spin-transport through atomic-scale conductors is quite sensitive to the actual atomic structure as well as to the chemical composition of the conductor. This presents both, opportunities and challenges for the realization of future nanoscale spintronics devices.

